Genetic optimization of ansatz expressibility for enhanced variational quantum algorithm performance

Variational quantum algorithms have emerged as a leading paradigm that extracts practical computation from near-term intermediate-scale quantum devices, enabling advances in quantum chemistry simulations, combinatorial optimization, and quantum machine learning. However, the performance of variational quantum algorithms is highly sensitive to the design of the ansatze. To be effective, ansatze must be expressive enough to capture target states but shallow enough to be trainable. We propose a genetic algorithm-inspired framework for designing ansatze that achieve high expressibility while maintaining shallow depth and low parameter count. Our approach evolves ansatze through mutation and selection based on an expressibility metric. The circuit generated by our framework consistently demonstrates high expressibility at any target depth and performs comparably to traditional ansatz design approaches. This work presents a problem-agnostic, scalable solution for ansatz design, producing expressive, low-depth circuits that need to be designed only once and can serve a wide range of applications.

==> csv1/adiabatic_set_a.csv <==
iteration,energy
0,2.95061289824622
1,0.565390348715495
2,-0.257578671548676
3,-0.370870426054022
4,-0.549895861505657
5,-0.755810634538352
6,-0.848456774691083
7,-0.951933363705145
8,-1.15284906885356
9,-1.24507478560379
10,-1.28164758660257
11,-1.31715512436047
12,-1.3651596124142
13,-1.48275369384385
14,-1.48451291023532
15,-1.48644194116782
16,-1.54398628537734
17,-1.55972601267941
18,-1.58730575817258
19,-1.63429730963928
20,-1.62292528458514
21,-1.62064452045632
22,-1.65538497275996
23,-1.69130282333172
24,-1.70719326716977
25,-1.70616182896128
26,-1.70157198919554
27,-1.71219977966195
28,-1.71615531857388
29,-1.73639746364872
30,-1.75076888455035
31,-1.76977338541367
32,-1.7807367720165
33,-1.77405686847315
34,-1.799485895088
35,-1.80475410243838
36,-1.80860343916494
37,-1.81908736633967
38,-1.82447700532041
39,-1.83464075966338
40,-1.8391872728452
41,-1.84931720415086
42,-1.86338108557394
43,-1.87099263527774
44,-1.87342602425875
45,-1.8817315764728
46,-1.88955035554943
47,-1.8978540154117
48,-1.91073458773775
49,-1.91867173056012
50,-1.93224638636196
51,-1.95131124593411
52,-1.97455103370066
53,-1.99726466295369
54,-2.00501285513697
55,-1.97823870692684
56,-1.93529143403801
57,-1.99556324337417
58,-1.97995477312961
59,-2.00444374933707
60,-2.01255515581866
61,-2.02610108606619
62,-2.03456995851135
63,-2.03323440429983
64,-2.04318758544119
65,-2.04200698894055
66,-2.05272625642328
67,-2.05259497297885
68,-2.05722260001699
69,-2.06557510848863
70,-2.06863411592389
71,-2.07261421034024
72,-2.08033090610579
73,-2.07979625762039
74,-2.08321050042235
75,-2.08334037703696
76,-2.08428843345541
77,-2.08412572174443
78,-2.08927986906914
79,-2.09348978582774
80,-2.0938733590247
81,-2.09259876759587
82,-2.09346711150918
83,-2.09563056595434
84,-2.09755406256878
85,-2.09877166273406
86,-2.10153704651653
87,-2.09998903810512
88,-2.10021685501015
89,-2.1017701879593
90,-2.10262089608431
91,-2.10377590185725
92,-2.10431500284137
93,-2.1033783017882
94,-2.09525587842891
95,-2.06801421485783
96,-2.01534880353655
97,-2.03892540461139
98,-2.10329996200667
99,-2.06049591119401
100,-2.06658510164004
101,-2.10046890612333
102,-2.06766625443799
103,-2.08939974174095
104,-2.09456101727562
105,-2.08698875944039
106,-2.09751169260007
107,-2.09771220641471
108,-2.09532751197096
109,-2.10339457271024
110,-2.0970033700731
111,-2.10307224173581
112,-2.10584212617116
113,-2.10024842196022
114,-2.10810391168667
115,-2.10573972373677
116,-2.10651524722862
117,-2.10940955166364
118,-2.10808831775771
119,-2.10942836694109
120,-2.11072436310828
121,-2.11029008686246
122,-2.10996898227927
123,-2.11308064033905
124,-2.11080152912124
125,-2.11222523666842
126,-2.11361845566788
127,-2.1123720080535
128,-2.11361508866257
129,-2.11387457851386
130,-2.11384777539444
131,-2.1140632569564
132,-2.11440251409248
133,-2.11482621590098
134,-2.11431450276459
135,-2.11466141526999
136,-2.11501107821134
137,-2.11459621832347
138,-2.11391206021526
139,-2.11326729970566
140,-2.11236414484132
141,-2.11117768884894
142,-2.11135980309554
143,-2.11369322103754
144,-2.11569615133864
145,-2.11547421173833
146,-2.11387154045713
147,-2.11215858810043
148,-2.1124951412188
149,-2.11510205403148
150,-2.11639650604595
151,-2.11552591453586
152,-2.11491721427947
153,-2.11571227127605
154,-2.11639458277678
155,-2.11651267251786
156,-2.11679644759632
157,-2.11684668182592
158,-2.11645234840601
159,-2.11657369462061
160,-2.11735685978583
161,-2.1179397783621
162,-2.11828752573159
163,-2.11864868742193
164,-2.11876441474305
165,-2.11858577583666
166,-2.11851392735953
167,-2.11845702793381
168,-2.11799751658346
169,-2.11725899372927
170,-2.11558488800945
171,-2.11177697675145
172,-2.10413099063089
173,-2.09466515583316
174,-2.08598011031425
175,-2.09462356216157
176,-2.10736429201011
177,-2.11410826416046
178,-2.11083707424185
179,-2.10873119482002
180,-2.11332390903252
181,-2.11419966618178
182,-2.11165600988423
183,-2.11164787039765
184,-2.11844156567158
185,-2.12172130019537
186,-2.11888615521234
187,-2.11583880721579
188,-2.11488869770204
189,-2.11676759354113
190,-2.12062609271514
191,-2.12348195795944
192,-2.12111256789184
193,-2.11566343909253
194,-2.11136972031959
195,-2.11096451149954
196,-2.11202261746936
197,-2.10667369126447
198,-2.09708828446791
199,-2.10283735601225


==> csv1/energy_set_A.csv <==
step,energy
0,0.9697124536437363
1,-1.3031676682804765
2,-3.3914076488019615
3,-4.273742025428587
4,-5.150490373693873
5,-6.004341029627301
6,-6.505918832995183
7,-6.48907123956783
8,-6.384991175645773
9,-6.643090976690313
10,-7.043053284191688
11,-7.372592847670061
12,-7.773124845481751
13,-8.109211251428855
14,-8.418043136607816
15,-8.75952048580293
16,-8.842707208645429
17,-8.769010620407835
18,-8.774512377552362
19,-8.751440939695316
20,-8.761276067544443
21,-8.86069505896321
22,-8.904092370921944
23,-8.932203091848852
24,-8.996913320181676
25,-8.987640921440878
26,-8.952150513643394
27,-9.013131773658241
28,-9.083494851865149
29,-9.122456209938747
30,-9.170534133999102
31,-9.18116290289971
32,-9.156382747519636
33,-9.147186653976293
34,-9.154802486990423
35,-9.19189944302861
36,-9.238476648983273
37,-9.25645287552264
38,-9.269470349064514
39,-9.278543825152049
40,-9.266188574310666
41,-9.264959059002416
42,-9.28102878110854
43,-9.281635784431666
44,-9.287722812519489
45,-9.30480036204085
46,-9.307762002633769
47,-9.309876401330873
48,-9.313596045825
49,-9.307813009909385
50,-9.304916795874982
51,-9.30978891830409
52,-9.315984506031482
53,-9.32533403203
54,-9.33143629871249
55,-9.330134276522354
56,-9.327778957075587
57,-9.326412497857492
58,-9.327944335147402
59,-9.3313744022122
60,-9.334030198267985
61,-9.335845700276934
62,-9.336974463607497
63,-9.33636860939325
64,-9.334945427538194
65,-9.335510162807406
66,-9.336808591376258
67,-9.338212619595271
68,-9.338448537591594
69,-9.337702720070416
70,-9.339278855480153
71,-9.340467178561001
72,-9.3408122405164
73,-9.340467755348566
74,-9.340098251178748
75,-9.341117960559803
76,-9.341575220615729
77,-9.341662478715403
78,-9.341655989622229
79,-9.341995833885273
80,-9.342217481686967
81,-9.342278806302478
82,-9.342142991789066
83,-9.342210684563577
84,-9.342509284676664
85,-9.342581259185453
86,-9.34297628584777
87,-9.342983102088114
88,-9.343136364893766
89,-9.343062210534782
90,-9.343096503048345
91,-9.343290247222813
92,-9.34338477321303
93,-9.343525751815823
94,-9.343460923267756
95,-9.343481579883358
96,-9.343504348784908
97,-9.343573844654616
98,-9.343637975158261
99,-9.343689584999925


==> csv1/energy_set_B.csv <==
step,energy
0,0.28104289382005476
1,-1.6165364839152983
2,-3.0859805118923402
3,-3.3708543783526244
4,-4.260364472438048
5,-5.0080911397932795
6,-4.9510338057219645
7,-5.007404467287421
8,-5.290664526407483
9,-5.591267552390487
10,-5.770785120641536
11,-5.925899554947751
12,-6.063716803063803
13,-6.0998582723434955
14,-6.151323425105467
15,-6.211677730558814
16,-6.265669458792235
17,-6.340974159242446
18,-6.418556776365362
19,-6.492391938086631
20,-6.487273339921925
21,-6.461904016833428
22,-6.497867949604558
23,-6.5559038435602215
24,-6.6005908947900815
25,-6.611498126089364
26,-6.588133751374175
27,-6.581760871350231
28,-6.622764125997811
29,-6.66840902513559
30,-6.678122616293326
31,-6.689490382818291
32,-6.753353126913358
33,-6.854049670380624
34,-6.967925026525998
35,-7.106336183236911
36,-7.213750202221261
37,-7.203734545406529
38,-7.153634936569396
39,-7.2036618655217
40,-7.389277750297305
41,-7.611059381763655
42,-7.733717558391871
43,-7.756651473284637
44,-7.8107116098823655
45,-7.8977091678460365
46,-7.935873208375746
47,-7.920536390640556
48,-7.901560619923195
49,-7.911027274744457
50,-7.953817709111027
51,-8.033482911548218
52,-8.102539955775477
53,-8.089355720543118
54,-8.039757306132854
55,-8.05172499523606
56,-8.112707653208332
57,-8.144189758772601
58,-8.137857521833993
59,-8.13595714894239
60,-8.1382757139075
61,-8.13233639992775
62,-8.145425923713205
63,-8.175343237366343
64,-8.18302416453117
65,-8.170312485885702
66,-8.169003504813109
67,-8.182681595169985
68,-8.195029695369806
69,-8.198245987535644
70,-8.195705845901566
71,-8.195734882528658
72,-8.199829455140652
73,-8.202949095650988
74,-8.204408958544244
75,-8.20621862658214
76,-8.206678033554411
77,-8.204581740746335
78,-8.205132861895867
79,-8.209742254183622
80,-8.2110309882931
81,-8.208554982861614
82,-8.208955185774578
83,-8.211127164802837
84,-8.210842043767911
85,-8.210744780761779
86,-8.212527586406985
87,-8.213068280056728
88,-8.212835039956664
89,-8.21366384783183
90,-8.214135254002924
91,-8.214083974781527
92,-8.214764015154314
93,-8.215649689865925
94,-8.21595987270672
95,-8.215770681811085
96,-8.215620789906135
97,-8.216033009246093
98,-8.216481875347682
99,-8.216387672639314


==> csv1/energy_set_C.csv <==
step,energy
0,-0.7570391069464424
1,-4.643941984950645
2,-6.084127502849247
3,-6.703268574643925
4,-6.303020448804908
5,-6.275176972165974
6,-6.439683083895278
7,-6.836048754911284
8,-7.311910220616117
9,-7.3945702339294614
10,-7.344908501528827
11,-7.59686812861225
12,-7.696507369105573
13,-7.602289998688407
14,-7.705649633321052
15,-7.876859267803283
16,-7.886832704039026
17,-7.932885472407605
18,-8.084365470012202
19,-8.147868319943289
20,-8.138020269230193
21,-8.237011382538055
22,-8.509610114648332
23,-8.737551587051783
24,-8.75891129034756
25,-8.653289735464112
26,-8.574931327242771
27,-8.678050399111058
28,-8.68919704582507
29,-8.742224313352084
30,-8.762267049151273
31,-8.778151779253909
32,-8.832878063960472
33,-8.862710412710092
34,-8.827106325804
35,-8.796982111239062
36,-8.837189847197692
37,-8.885384459137107
38,-8.880301632235858
39,-8.892168490984623
40,-8.910310852620707
41,-8.89225466563232
42,-8.909525853905908
43,-8.916235093195331
44,-8.907255297514364
45,-8.913896052571104
46,-8.942273968670849
47,-8.944866451265346
48,-8.930440398448493
49,-8.937712917486486
50,-8.932208324636013
51,-8.932766100862464
52,-8.944923623881513
53,-8.94958957177951
54,-8.955106739322106
55,-8.956686600538871
56,-8.95509061219814
57,-8.947010903687977
58,-8.952293583863124
59,-8.954549477264163
60,-8.959171769427947
61,-8.96240198211687
62,-8.96372969248982
63,-8.961361244283772
64,-8.961115288914868
65,-8.960307199793736
66,-8.95992630240382
67,-8.964572554945564
68,-8.966141270469121
69,-8.965806767149822
70,-8.96502773260061
71,-8.964673070944608
72,-8.964215074145482
73,-8.965890951238693
74,-8.965507458043279
75,-8.966919391505092
76,-8.967198986170706
77,-8.966468471134231
78,-8.966407959620078
79,-8.966893642715908
80,-8.966803744122503
81,-8.967584128159109
82,-8.967469380817576
83,-8.967726459440264
84,-8.96772551755292
85,-8.96751795299288
86,-8.967803693401134
87,-8.9680063510185
88,-8.968014523086397
89,-8.96817794431656
90,-8.968127008178692
91,-8.968029911094833
92,-8.968156577378448
93,-8.968170710475238
94,-8.968480166721173
95,-8.968299109092126
96,-8.96824572238483
97,-8.968320537235675
98,-8.968307698756448
99,-8.968472304662066


==> csv1/energy_set_D.csv <==
step,energy
0,2.857521049636718
1,-1.675549745035328
2,-4.609800421051185
3,-6.673589372321166
4,-7.403463248587538
5,-6.667992627810701
6,-6.261167797465092
7,-6.4436473138236785
8,-6.944595340154954
9,-7.45004276807229
10,-7.719983059508637
11,-7.796461230978602
12,-7.844199589852632
13,-7.954374696406554
14,-8.194850434944712
15,-8.506356812101203
16,-8.707869426556268
17,-8.67638255989409
18,-8.522381619229021
19,-8.451627844854713
20,-8.547937583995493
21,-8.77021921286984
22,-8.986846566402718
23,-9.096986693679867
24,-9.102985676490238
25,-9.045031965939735
26,-8.954047279303028
27,-8.892787192814605
28,-8.918048038421968
29,-9.019922521913887
30,-9.137076645746053
31,-9.211785541025474
32,-9.225579325707379
33,-9.193484250467492
34,-9.146916916406894
35,-9.12492041677143
36,-9.149814689241204
37,-9.197475032741712
38,-9.228869952164079
39,-9.238032177123053
40,-9.239247233603582
41,-9.23835340421332
42,-9.236112713618946
43,-9.236349934711958
44,-9.24203321234207
45,-9.251201128658332
46,-9.261576757113358
47,-9.271186431516906
48,-9.274691241482621
49,-9.273526691311002
50,-9.272675424665302
51,-9.271246580151772
52,-9.271055978832289
53,-9.275345290009852
54,-9.28205917570462
55,-9.28741691312664
56,-9.289200398242022
57,-9.287698553590461
58,-9.285580698605061
59,-9.285582095915343
60,-9.28714407247645
61,-9.289576709630577
62,-9.292780102105842
63,-9.294432264893208
64,-9.294130950465291
65,-9.293313119114073
66,-9.292419643628827
67,-9.292013862174406
68,-9.292979105622354
69,-9.294590415693962
70,-9.296218631236512
71,-9.297489192873357
72,-9.297243444703877
73,-9.296166048945992
74,-9.295462147238561
75,-9.295425526499217
76,-9.296261429388377
77,-9.297465898313616
78,-9.297930852150529
79,-9.297816917330064
80,-9.297534773319454
81,-9.297239767463255
82,-9.297289492724447
83,-9.297536053901686
84,-9.297769044477707
85,-9.2980105858938
86,-9.298131109207645
87,-9.298145523264008
88,-9.29808559354536
89,-9.297918158287015
90,-9.29777114856906
91,-9.29753280239995
92,-9.297203044018499
93,-9.297283041430907
94,-9.29793893660679
95,-9.298331643647755
96,-9.298058933950442
97,-9.297899567399181
98,-9.29826969746123
99,-9.298403020522958


==> csv1/energy_set_E.csv <==
step,energy
0,1.1229509988430297
1,-3.1621086785302164
2,-5.893853899515866
3,-6.740429119791714
4,-6.473350658927328
5,-6.915279531969063
6,-7.645783450865224
7,-7.897627592191198
8,-7.906741084586818
9,-7.903620857344755
10,-7.801220262129351
11,-7.87459861471849
12,-8.284102624112336
13,-8.526389175052751
14,-8.513866951289868
15,-8.526693401158976
16,-8.507281108278294
17,-8.394569741650717
18,-8.426982932971764
19,-8.633448058570583
20,-8.721021026097311
21,-8.678859472552988
22,-8.712688984246872
23,-8.765599455011605
24,-8.749322384833487
25,-8.759816305124573
26,-8.817239578699455
27,-8.848279554230077
28,-8.89563263984831
29,-9.009849025474942
30,-9.117112516300594
31,-9.206194340719817
32,-9.322994612369278
33,-9.348077307959638
34,-9.222653773285714
35,-9.129398200127985
36,-9.16683147511462
37,-9.251925065499664
38,-9.340114929637977
39,-9.366543130627111
40,-9.318020371735699
41,-9.289700828031293
42,-9.285437520822382
43,-9.283931008305819
44,-9.317489891306693
45,-9.355902429623317
46,-9.370225700337237
47,-9.3826121967274
48,-9.371699112251225
49,-9.343232112434475
50,-9.344438635349942
51,-9.358845979710582
52,-9.372395227036838
53,-9.389713266828682
54,-9.386110443028514
55,-9.374231271455924
56,-9.375633637386773
57,-9.376408162551842
58,-9.383568180671547
59,-9.396007973645565
60,-9.396950267812535
61,-9.394179211146616
62,-9.389558162564795
63,-9.385237004146141
64,-9.38954990731643
65,-9.394973146903633
66,-9.397722976584285
67,-9.397558934013102
68,-9.395092153499245
69,-9.395283104357281
70,-9.396218242093997
71,-9.398855703311757
72,-9.401135900056277
73,-9.400059501121602
74,-9.399377308851706
75,-9.397970017867495
76,-9.398183648285205
77,-9.400282690841678
78,-9.400685020054347
79,-9.401248619321485
80,-9.40070612445181
81,-9.400319149394198
82,-9.401055300936967
83,-9.401482694375932
84,-9.402122513840007
85,-9.401803904038296
86,-9.40132594476229
87,-9.401206848303904
88,-9.401549766844415
89,-9.402041125143313
90,-9.402169079194058
91,-9.402184938442412
92,-9.401933689840996
93,-9.402147285713014
94,-9.402280605847169
95,-9.402452557743546
96,-9.402398151587546
97,-9.40222204113833
98,-9.402275669628983
99,-9.402297959286784


==> csv1/energy_set_F.csv <==
step,energy
0,-0.12121372354847015
1,-4.3832222625294035
2,-5.125841916095718
3,-5.479952549475917
4,-6.586896853088128
5,-7.554354761137317
6,-7.712904418913571
7,-7.442526955690702
8,-7.467769268660721
9,-7.873838082651495
10,-8.319897975550818
11,-8.465995850304006
12,-8.508501216767758
13,-8.677459753848158
14,-8.82827250420486
15,-8.893658791410967
16,-8.922983624697093
17,-8.87038083092474
18,-8.937099853100648
19,-9.136393753327479
20,-9.203527815063943
21,-9.121035606923206
22,-9.083173392569133
23,-9.153927974595819
24,-9.223304691878376
25,-9.259595693960689
26,-9.264570676117438
27,-9.2443170834637
28,-9.233978942914785
29,-9.28433532290279
30,-9.299152702205896
31,-9.291979145687915
32,-9.328236520494688
33,-9.344147183942084
34,-9.322592703465062
35,-9.331764254382092
36,-9.359661252694513
37,-9.364628354915702
38,-9.370539281285955
39,-9.374606049529769
40,-9.371303875735984
41,-9.377358141850234
42,-9.387604281086132
43,-9.380660868668457
44,-9.37627946762768
45,-9.387283489168889
46,-9.396973599385388
47,-9.402474555505204
48,-9.400604644000998
49,-9.39301409506539
50,-9.397322880667105
51,-9.407696174032
52,-9.40869154960635
53,-9.404662306668344
54,-9.403386560825766
55,-9.405698175139667
56,-9.410149035938856
57,-9.409383242623104
58,-9.406601205369746
59,-9.40964653488062
60,-9.411293253216584
61,-9.412660838321404
62,-9.413439395565698
63,-9.412210399035562
64,-9.413107380222712
65,-9.413187491384702
66,-9.413276769457383
67,-9.414061777904191
68,-9.414025557783383
69,-9.414714479628042
70,-9.414660192413068
71,-9.415018767611038
72,-9.415010978876744
73,-9.414793904330592
74,-9.415729276526902
75,-9.415871301736066
76,-9.415665519478111
77,-9.415553515250952
78,-9.415665643198528
79,-9.416336422586136
80,-9.415972970171202
81,-9.415816206231703
82,-9.41613446919057
83,-9.41640878807566
84,-9.416380278744919
85,-9.416113000463477
86,-9.416328152555423
87,-9.416422753731874
88,-9.416475833096301
89,-9.416396530887226
90,-9.416543611365874
91,-9.416519192838482
92,-9.416483033789373
93,-9.416517962633527
94,-9.41653369436783
95,-9.416613033179573
96,-9.416545449621477
97,-9.416608325511541
98,-9.41656393382748
99,-9.416652146875782


==> csv1/energy_set_G.csv <==
step,energy
0,0.8039275283830241
1,-2.228587796812693
2,-4.512595101931034
3,-5.139439804507604
4,-5.062890541592743
5,-5.4931362564978405
6,-5.878885954470148
7,-5.69203909824105
8,-5.782490316201012
9,-6.146712816640068
10,-6.1620456813232405
11,-5.951709646279699
12,-6.091724416249604
13,-6.410336969497363
14,-6.448134668688168
15,-6.307904430758528
16,-6.292507466533278
17,-6.353588557126452
18,-6.38075197389448
19,-6.404284268005799
20,-6.462827465118111
21,-6.515168940886612
22,-6.521438248372658
23,-6.508614303590685
24,-6.521207870741123
25,-6.553837159453424
26,-6.563742756052378
27,-6.545254172112981
28,-6.549465205093996
29,-6.601717017329424
30,-6.6556056516963125
31,-6.665905635865489
32,-6.654563334832524
33,-6.659698090108656
34,-6.678749894023534
35,-6.696998812210658
36,-6.719206635700495
37,-6.753867095470357
38,-6.791485434441471
39,-6.814757512927526
40,-6.824810007100891
41,-6.836551313558858
42,-6.8550276626879905
43,-6.872658989429849
44,-6.882144493787042
45,-6.886543525472105
46,-6.890703339059282
47,-6.8913945665484
48,-6.885833092062867
49,-6.880976271425756
50,-6.882476361947941
51,-6.884747002687652
52,-6.884390750716584
53,-6.886016575528312
54,-6.8902751512205365
55,-6.892267522732017
56,-6.892198320083622
57,-6.892943347245373
58,-6.892943195619141
59,-6.8915006380779
60,-6.892029065355526
61,-6.895588353428554
62,-6.8987986040141225
63,-6.899781501234541
64,-6.899590688485248
65,-6.899567396890999
66,-6.899392479001937
67,-6.898944787372319
68,-6.899272167783472
69,-6.9003847342385995
70,-6.900938439584015
71,-6.90112576085248
72,-6.901539577566954
73,-6.901480253978039
74,-6.900966136234791
75,-6.900802886969107
76,-6.90069231277484
77,-6.9006142380666695
78,-6.901062166188612
79,-6.901556881433238
80,-6.901622349279153
81,-6.9015850498674505
82,-6.9015839565460695
83,-6.901565509996969
84,-6.9016240669949855
85,-6.901748488745399
86,-6.901857893096453
87,-6.901970782826553
88,-6.90217147624012
89,-6.90228810243349
90,-6.902206464515692
91,-6.902186323865087
92,-6.902244940410289
93,-6.902251621322398
94,-6.902338927307446
95,-6.902441133908716
96,-6.90241208255997
97,-6.902370287171466
98,-6.9023584728068075
99,-6.9023462959061925


==> csv1/energy_set_H.csv <==
step,energy
0,0.8108786609756837
1,-0.8315439402737506
2,-1.9672312698828618
3,-3.0315946109243095
4,-3.9937528487576106
5,-4.6385040251887135
6,-5.247026288092606
7,-5.670293824113519
8,-5.716102274590985
9,-5.844387247015411
10,-6.1813849176288915
11,-6.380393540056957
12,-6.602343743879438
13,-6.820386781860307
14,-6.945030432334917
15,-6.906258691946481
16,-6.833918467580926
17,-6.891829747023889
18,-6.991402668779152
19,-7.041583045633646
20,-7.1265522518200255
21,-7.247591187374166
22,-7.293148654522156
23,-7.297196134892612
24,-7.36261542444132
25,-7.39697009297786
26,-7.337405861825362
27,-7.3215994451282596
28,-7.377494787042333
29,-7.3945490703228245
30,-7.379210709176328
31,-7.420352292543905
32,-7.491814015105775
33,-7.515349083484559
34,-7.498220489943856
35,-7.486408596270979
36,-7.484002233893347
37,-7.4905857924414185
38,-7.509727074302709
39,-7.521407213485251
40,-7.5179925001047385
41,-7.518075414631879
42,-7.528976819377813
43,-7.54033431537494
44,-7.546521436808209
45,-7.550503157281766
46,-7.552057886328127
47,-7.54799163653063
48,-7.546409905840132
49,-7.553403332715661
50,-7.557208713416412
51,-7.554993610630759
52,-7.559235041593645
53,-7.567058213955728
54,-7.5667309013420185
55,-7.562946413134471
56,-7.5637883619951225
57,-7.566499467178931
58,-7.56774668037893
59,-7.567791683683222
60,-7.567789573185268
61,-7.569303977805726
62,-7.572146450312312
63,-7.573608416751102
64,-7.572275263516068
65,-7.570839739336281
66,-7.571100371873493
67,-7.572369743094385
68,-7.573854956586254
69,-7.573870023892967
70,-7.5732312782144415
71,-7.574150808520002
72,-7.5750544881339845
73,-7.5746795740771
74,-7.57452837546442
75,-7.574652313932356
76,-7.574470213389189
77,-7.575076034200978
78,-7.575824546530827
79,-7.575517167119817
80,-7.575464638725334
81,-7.575835935608441
82,-7.575615993092384
83,-7.575493106817326
84,-7.575767568986157
85,-7.575901877121471
86,-7.576048071235132
87,-7.5761292854117865
88,-7.5760504555544514
89,-7.576069837526521
90,-7.576094353694832
91,-7.576086851073477
92,-7.576198106000334
93,-7.576274139879837
94,-7.576264037781363
95,-7.57625365811855
96,-7.5762996380343095
97,-7.5763711224034065
98,-7.576328076815747
99,-7.5762837769520806


==> csv1/energy_set_I.csv <==
step,energy
0,0.09975233617541951
1,-2.31858578136293
2,-3.0324848671812776
3,-4.726195203084732
4,-5.5039873316426355
5,-5.5119506202756305
6,-5.840315643614691
7,-6.629416076123884
8,-7.2606019057378095
9,-7.215702581804251
10,-7.119740200647792
11,-7.356962486847228
12,-7.712971816830711
13,-7.820574334074858
14,-7.813341602070913
15,-7.907270778396444
16,-8.090467031807764
17,-8.207721959389737
18,-8.241008262691048
19,-8.392011657493462
20,-8.685816746362592
21,-8.846534591422575
22,-8.76181134217343
23,-8.708489463352494
24,-8.795564393441182
25,-8.873318711404188
26,-8.85709381149119
27,-8.832134818160569
28,-8.866623862454299
29,-8.902530737110608
30,-8.915177807929824
31,-8.944766456260432
32,-9.000939732421024
33,-9.031086213821245
34,-9.011512162408602
35,-8.997948282859554
36,-9.005240450998755
37,-9.024336460004138
38,-9.064209439615752
39,-9.093033098686687
40,-9.05876058241506
41,-9.022834740400521
42,-9.04782898000783
43,-9.08838564321492
44,-9.095117369568673
45,-9.093061014964864
46,-9.094681790407847
47,-9.090702393257166
48,-9.093123107670918
49,-9.10106518542971
50,-9.102393455110166
51,-9.105869084420345
52,-9.107140765585008
53,-9.1013889425312
54,-9.105644750474994
55,-9.115843897431336
56,-9.115709490530934
57,-9.113897216152916
58,-9.116055968992788
59,-9.116821052387706
60,-9.117701282781452
61,-9.119737811936355
62,-9.120052526435368
63,-9.119915802687878
64,-9.118820193953692
65,-9.11952014245829
66,-9.123017490387431
67,-9.124595449141493
68,-9.123269312194399
69,-9.122486544328014
70,-9.123515229780244
71,-9.124365673201154
72,-9.124538226827065
73,-9.12498576705246
74,-9.124694629602986
75,-9.124009773570192
76,-9.12482650044661
77,-9.125988053575945
78,-9.12627321587661
79,-9.125801625924717
80,-9.125461656503754
81,-9.125910993229358
82,-9.12611174859828
83,-9.126341277537202
84,-9.126473626053023
85,-9.126030316262478
86,-9.12622823822332
87,-9.126617079951384
88,-9.126741267709855
89,-9.126802625482885
90,-9.126613897250397
91,-9.126624971617197
92,-9.126668352736356
93,-9.126874642390588
94,-9.126973853057917
95,-9.126710561886927
96,-9.126812719057707
97,-9.126996118748355
98,-9.126995277182052
99,-9.12695371199819


==> csv1/maxcut_a.csv <==
iteration,energy
0,0.2950612898246218
1,0.05653903487154947
2,-0.25757867154867575
3,-0.370870426054022
4,-0.5498958615056574
5,-0.7558106345383523
6,-0.8484567746910827
7,-0.9519333637051446
8,-1.1528490688535644
9,-1.2450747856037905
10,-1.2816475866025658
11,-1.3171551243604673
12,-1.3651596124141951
13,-1.4827536938438541
14,-1.4845129102353154
15,-1.4864419411678247
16,-1.5439862853773394
17,-1.5597260126794146
18,-1.5873057581725751
19,-1.6342973096392803
20,-1.6229252845851354
21,-1.6206445204563225
22,-1.655384972759963
23,-1.6913028233317218
24,-1.7071932671697672
25,-1.706161828961279
26,-1.7015719891955357
27,-1.7121997796619481
28,-1.7161553185738796
29,-1.7363974636487218
30,-1.750768884550348
31,-1.7697733854136701
32,-1.7807367720165035
33,-1.7740568684731508
34,-1.7994858950879966
35,-1.8047541024383769
36,-1.8086034391649408
37,-1.81908736633967
38,-1.824477005320412
39,-1.8346407596633751
40,-1.839187272845199
41,-1.849317204150858
42,-1.8633810855739381
43,-1.870992635277742
44,-1.8734260242587466
45,-1.881731576472804
46,-1.8895503555494317
47,-1.8978540154116974
48,-1.9107345877377455
49,-1.918671730560115
50,-1.9322463863619619
51,-1.9513112459341124
52,-1.9745510337006613
53,-1.9972646629536865
54,-2.005012855136965
55,-1.9782387069268437
56,-1.935291434038005
57,-1.995563243374173
58,-1.9799547731296097
59,-2.0044437493370735
60,-2.012555155818663
61,-2.026101086066194
62,-2.034569958511347
63,-2.033234404299832
64,-2.043187585441191
65,-2.042006988940549
66,-2.052726256423277
67,-2.05259497297885
68,-2.0572226000169946
69,-2.0655751084886314
70,-2.0686341159238943
71,-2.0726142103402383
72,-2.0803309061057944
73,-2.07979625762039
74,-2.0832105004223544
75,-2.0833403770369614
76,-2.0842884334554093
77,-2.0841257217444267
78,-2.089279869069143
79,-2.093489785827736
80,-2.0938733590246974
81,-2.0925987675958693
82,-2.0934671115091805
83,-2.0956305659543406
84,-2.097554062568778
85,-2.098771662734055
86,-2.1015370465165315
87,-2.099989038105116
88,-2.1002168550101517
89,-2.1017701879593047
90,-2.1026208960843094
91,-2.1037759018572535
92,-2.104315002841366
93,-2.103378301788204
94,-2.0952558784289126
95,-2.0680142148578318
96,-2.015348803536547
97,-2.03892540461139
98,-2.103299962006666
99,-2.0604959111940118
100,-2.0665851016400403
101,-2.100468906123331
102,-2.067666254437987
103,-2.089399741740954
104,-2.094561017275617
105,-2.0869887594403878
106,-2.0975116926000714
107,-2.097712206414714
108,-2.0953275119709613
109,-2.103394572710237
110,-2.097003370073097
111,-2.103072241735807
112,-2.105842126171155
113,-2.1002484219602158
114,-2.1081039116866704
115,-2.1057397237367663
116,-2.1065152472286175
117,-2.109409551663644
118,-2.1080883177577108
119,-2.109428366941087
120,-2.1107243631082757
121,-2.1102900868624626
122,-2.109968982279272
123,-2.1130806403390467
124,-2.110801529121236
125,-2.1122252366684187
126,-2.113618455667881
127,-2.1123720080534962
128,-2.1136150886625704
129,-2.113874578513859
130,-2.113847775394436
131,-2.1140632569564026
132,-2.114402514092481
133,-2.1148262159009823
134,-2.1143145027645884
135,-2.1146614152699916
136,-2.115011078211344
137,-2.1145962183234683
138,-2.1139120602152577
139,-2.1132672997056563
140,-2.1123641448413157
141,-2.111177688848935
142,-2.1113598030955374
143,-2.1136932210375377
144,-2.1156961513386388
145,-2.1154742117383254
146,-2.11387154045713
147,-2.11215858810043
148,-2.112495141218795
149,-2.1151020540314813
150,-2.1163965060459455
151,-2.1155259145358616
152,-2.114917214279468
153,-2.115712271276047
154,-2.1163945827767754
155,-2.1165126725178642
156,-2.1167964475963243
157,-2.1168466818259195
158,-2.1164523484060145
159,-2.116573694620605
160,-2.1173568597858297
161,-2.117939778362098
162,-2.11828752573159
163,-2.118648687421934
164,-2.118764414743052
165,-2.1185857758366584
166,-2.1185139273595337
167,-2.118457027933814
168,-2.11799751658346
169,-2.1172589937292674
170,-2.1155848880094466
171,-2.1117769767514476
172,-2.10413099063089
173,-2.0946651558331597
174,-2.0859801103142526
175,-2.0946235621615727
176,-2.107364292010107
177,-2.114108264160456
178,-2.110837074241851
179,-2.108731194820015
180,-2.1133239090325153
181,-2.114199666181782
182,-2.111656009884233
183,-2.111647870397652
184,-2.1184415656715823
185,-2.1217213001953694
186,-2.1188861552123353
187,-2.1158388072157894
188,-2.1148886977020407
189,-2.1167675935411285
190,-2.120626092715138
191,-2.1234819579594415
192,-2.1211125678918425
193,-2.1156634390925317
194,-2.111369720319589
195,-2.110964511499536
196,-2.1120226174693557
197,-2.1066736912644712
198,-2.0970882844679064
199,-2.1028373560122455


==> csv1/noisy.csv <==
0.7558843363423576
0.7578607659551668
0.7576756526495352
0.7559030680945498
0.7611541486452293
0.7538451976945043
0.751356334389337
0.7534874154442381
0.7589260256080899
0.7512248457465421
0.7511450889477487
0.7505253029411671
0.7525400778337253
0.7518508936136572
0.7528243245728939
0.7476302822669232
0.7570760987762465
0.7489615342636591
0.7500986747603798
0.7375159608437871
0.7328771690335484
0.7224511050079122
0.7332734744985024
0.7083276572207793
0.6962939408551279
0.6887555004596273
0.6723098516484486
0.6854498947063261
0.6096570949737137
0.5814635121486631
0.5865343137012846
0.409305994097418
0.3973485236122819
0.1801600100684558
0.12206282041355411
0.016927721938028384
-0.14838179381431407
-0.2183084370525558
-0.2022072109173913
-0.169581379047628
-0.22664979437713528
-0.254376743548287
-0.26494976310196106
-0.24398639262595234
-0.29491250971907057
-0.2714149426558651
-0.2562377706778093
-0.2833636247603062
-0.2957727067432522
-0.2766770193265613
-0.3033596081230033
-0.3519390382147778
-0.38149336916789056
-0.36076127330454255
-0.3950712063179569
-0.3925547359591298
-0.38403086687149357
-0.4092764776994955
-0.4161806769522768
-0.41468477311691754
-0.4134125172477736
-0.4477027463566253
-0.46194298009677387
-0.4725493041882889
-0.4692631529065564
-0.4807451394934861
-0.4683076053545641
-0.46992188630028026
-0.4804775956109646
-0.49151281936749314
-0.49553062063592757
-0.49358412763264525
-0.5026690863044608
-0.5069112773494054
-0.5062587764667601
-0.5040813547945918
-0.5050248231102595
-0.5016148975560378
-0.5139055124272052
-0.5093379368242864
-0.5059201993488537
-0.5088373640749372
-0.5033715618738288
-0.5249309748710784
-0.5201344939827153
-0.5231777299726734
-0.5229549473530902
-0.5312171158709414
-0.5247414247715183
-0.5191744568344452
-0.5320744315218923
-0.5300059635457385
-0.516092907299458
-0.5302863150491327
-0.5265325248801646
-0.5197047133581012
-0.537006931506237
-0.5225104067797627
-0.5326392932149502
-0.5485603400550729
-0.5333480597312359
-0.5330522887849665
-0.5235921817685228
-0.5346247389702048
-0.5332834775648775
-0.529874938557008
-0.5343888103021687
-0.5373281368574159
-0.5354301782662226
-0.5469545807483918
-0.5323651258762379
-0.544151339206439
-0.5316671217358158
-0.555440628039396
-0.5387787963739282
-0.5484584795425188
-0.5451954410907665
-0.5541384157971461
-0.5552643943266291
-0.5462459194117194
-0.5514543270295532
-0.5496677352033861
-0.5436986626164413
-0.5609640411093714
-0.55734785675744
-0.5642438827547807
-0.5593595528938379
-0.5552584995674085
-0.5588056911840925
-0.5535217449524902
-0.5567466211846938
-0.5711171670243655
-0.5753480128446142
-0.5690633192762284
-0.5701740675057076
-0.5687038256929783
-0.5607863721202578
-0.5723503575970281
-0.560805127903183
-0.5817746275893751
-0.5796287479895248
-0.5813855004179798
-0.5748920091629517
-0.5668611694151886
-0.5798132010173405
-0.5796106115067128
-0.5849192665901043
-0.5578748259551123
-0.5585881498175602
-0.5750509959612683
-0.5892348225526013
-0.5772212212939317
-0.5981236255283099
-0.593708208842122
-0.5868715531779747
-0.5932701889783879
-0.5933797425939755
-0.6000683096962749
-0.5972862788207641
-0.6111743018308767
-0.6064613388818219
-0.617914304669088
-0.5983841630893221
-0.6095921025851765
-0.613987623254023
-0.6135055172555246
-0.6162595977899895
-0.6073314176298397
-0.5959690418890666
-0.6295527591119635
-0.6158115406494827
-0.6380990296152791
-0.6467402984901254
-0.6202133043891092
-0.6457165490760045
-0.6340663735862109
-0.6354081040017865
-0.6318127408783487
-0.6333450462509135
-0.6463110917745065
-0.6491131605378209
-0.6465525944201123
-0.6402303980300216
-0.6590674540510141
-0.6605964126154884
-0.6406886849274825
-0.6688457840414723
-0.6467019686377505
-0.6646909603708175
-0.6819474138333913
-0.679527278928195
-0.6751008045690082
-0.6862626695175214
-0.6909044088943604
-0.6912664320695525
-0.6836449693849943
-0.6775985318236006
-0.6887189594100238
-0.6621046969909543
-0.7068681125509795
-0.7033531538033299
-0.6930533787909462
-0.6879460848010659
-0.7052708437561399
-0.701368493409909
-0.7174639280600403
-0.7153310679927405
-0.7043517121614121
-0.7168920535455052
-0.7269569560890896
-0.7311072327610949
-0.7121516978100868
-0.7363856177972232
-0.7264250865505469
-0.7356590561292078
-0.7290827944935899
-0.7314760680624788
-0.72809711351032
-0.7554466374869669
-0.757583567458139
-0.7503778354108249
-0.7312424879059914
-0.7575549107122175
-0.753374145070095
-0.7603409625471444
-0.7528043849377561
-0.78250279638575
-0.7597854440956131
-0.7844814638505395
-0.7839569714947902
-0.7779033653665341
-0.7553541010981664
-0.7740669427262195
-0.7789682105243483
-0.7796907230523836
-0.7845656132183838
-0.8093395105855713
-0.8269224507742012
-0.8005123547214896
-0.8230759172673318
-0.8207502134047273
-0.8217876533588353
-0.8207772176322548
-0.8125206917962103
-0.8281316318676171
-0.8489804494591986
-0.8388330060613027
-0.8524623673104992
-0.8742204222577463
-0.8654733800199317
-0.8528241580065219
-0.8596102770828472
-0.8738501842037917
-0.8490440319471151
-0.8604393014719371
-0.8601284667672616
-0.8667240968365175
-0.8789345855474986
-0.8853082635123867
-0.8826777357787107
-0.8749655878798267
-0.8807555058837144
-0.8628264729071555
-0.8782244147215346
-0.8740886659973838
-0.8847561270552426
-0.9022304713044296
-0.8911497537060423
-0.9045675017195656
-0.9088775843318355
-0.9106158624276983
-0.9158923735660988
-0.9191109512954919
-0.9369486082624606
-0.9144516610942426
-0.9287986254670338
-0.9428013628912821
-0.9361353169725696
-0.9228749460037287
-0.9308340351655058
-0.9301687704742134
-0.9568890203826425
-0.9429215374889443
-0.9320838115183336
-0.9367702120090409
-0.9523175678043942
-0.9428837770378351
-0.9593799474821837
-0.9820257875265211
-0.9754613969387671
-0.962605053100472
-0.9711320859524603
-0.9659328143427152
-0.9645897244129445
-0.9809091145997393
-0.974022934736233
-0.9842987020104345
-0.9724080058166714
-0.9823776010253451
-0.9698320720571172
-0.9753137822165194
-0.9857733959433391
-0.9988715580601659
-0.9988740408118633
-0.9966400983705929
-1.0036435981893752
-0.9936128937328783
-1.0151453465300335
-1.0018795211886593
-1.0045653965973589
-0.9925670607301241
-0.9909269977277813
-1.0141934758938311
-1.0164806668360327
-0.9949374782897145
-1.0101807443712545
-1.0085219914280201
-1.0165774217651447
-1.0252398645500045
-1.021167617156283
-1.0251183928020837
-1.0223571093239625
-1.0363387447834282
-1.022502883247676
-1.045859819868405
-1.048573731986972
-1.0450994560832942
-1.0273795868489766
-1.0415602352497553
-1.0494890493986742
-1.0442796843474689
-1.0468113353258641
-1.0399276943293925
-1.0424764095698795
-1.0475412717885189
-1.0502748230599837
-1.0616534453447715
-1.0530879460651663
-1.0519729468247143
-1.0407165650073074
-1.0623351726367778
-1.055906652629132
-1.0486989366915997
-1.041844996416998
-1.0536980211527127
-1.0623753527146385
-1.0624279494018916
-1.0617100783224975
-1.0658705601468743
-1.0672265179713314
-1.0567830562412437
-1.0697035040058844
-1.0664635610349689
-1.0643997001573695
-1.072851782273366
-1.0622101355226656
-1.0628394004184853
-1.0696048792819097
-1.0754652153004696
-1.0717227939525675
-1.0784058544505906
-1.0744641364744258
-1.0727867706441434
-1.0725441309110277
-1.0614777427949333
-1.0739078475365216
-1.0741277580619175
-1.069874214452335
-1.0854715595291191
-1.0682973619939926
-1.0797750724134532
-1.0929889346544828
-1.0913042440555396
-1.06903646640531
-1.0792154453231868
-1.076479928357741
-1.098777059743596
-1.085625173026158
-1.0757763470910904
-1.0759696666456042
-1.0724709249994397
-1.0810818846577965
-1.092510629915269
-1.08494469124767
-1.0887981348575402
-1.0830617506447477
-1.0748663011326947
-1.0871831233783313
-1.0945581664324744
-1.078866966363172
-1.0828575119247243
-1.0774072045263905
-1.0929884038939939
-1.0847696666175872
-1.0959564279403047
-1.0865036139321398
-1.0914329090954327
-1.0895143080264484
-1.0865153200823645
-1.0977743184578477
-1.096005333291154
-1.1028971687086184
-1.0990699450799521
-1.0761406611374957
-1.1077455535077112
-1.0912979372608946
-1.0941416965864579
-1.08958396680499
-1.0951039573249823
-1.0880305583073968
-1.0945832001922822
-1.1025058762072608
-1.102400129925022
-1.0951058875509407
-1.1055064333030886
-1.1091359389909354
-1.1027991645232196
-1.1080513673335466
-1.090661757500114
-1.0973210209261617
-1.095747185983381
-1.1040046274852584
-1.0912154852076739
-1.0966472036973236
-1.1012574544985714
-1.0992871229940069
-1.0951869641443557
-1.097648370680998
-1.104069727272112
-1.1111911200031588
-1.1006083399050335
-1.1114951176287806
-1.1051415827517546
-1.1154702196211863
-1.1115818058855569
-1.1124528370630717
-1.1113617274831102
-1.1115013658507498
-1.1048516470831917
-1.0949904905004892
-1.1101871089602642
-1.1109114380008964
-1.1103244792967066
-1.107758868480681
-1.1170439370851935
-1.1074857271644525
-1.115024780875279
-1.1187219610497883
-1.1124527638043658
-1.1127095742485684
-1.1222399043704747
-1.115008368548251
-1.1009121634777055
-1.1057045418944715
-1.1087755569140891
-1.1047393822621632
-1.110151775451638
-1.1122255811780204
-1.1162208901550505
-1.1057312541613151
-1.1038056726405407
-1.1003210708593225
-1.1098058771918557
-1.1007951207970827
-1.1189877145937963
-1.1230991884146595
-1.1027704711569184
-1.124399352047136
-1.1130676193293727
-1.1073570318068677
-1.1183224590124479
-1.1060986586696053
-1.1136665988420622
-1.1164707896680572
-1.113908416070071
-1.114895877967922
-1.1107664039788816
-1.1116345610346892
-1.1143745125997566
-1.1192498659164414
-1.1063313646146358
-1.1227152559589881
-1.1185693267528234
-1.1088088102959266
-1.1110479584180806
-1.1027692392819644
-1.1175458970008518
-1.1136267091302772
-1.120226096997335
-1.1150828335328784
-1.1178513307083724
-1.1170199468684228
-1.1133920883866626
-1.1137160585770707
-1.1195993105374542
-1.1229233616848706
-1.127312291434555
-1.1142502557942526
-1.1278774044175752
-1.1237904688088483
-1.128212787609979
-1.1305427139906084
-1.1108158603304719
-1.1143385114225701
-1.126811505441132
-1.1311386187490613
-1.1238940399130422
-1.1090741508956723
-1.1265463656649133
-1.1251136276250369
-1.1243587263204524
-1.1172956840993635
-1.1243545087553846
-1.1281757442933662
-1.1236686262873161
-1.1214796891044807
-1.1233012784447098
-1.1238644390294585
-1.1197346135747175
-1.128652602886532
-1.121198134665281
-1.1202455359466643
-1.1298451065615227
-1.1203494544136943
-1.1155397988031461
-1.115438234567035
-1.1106042530310147
-1.1248133765250763
-1.1137856854620052
-1.124301394564213
-1.1172804098617968
-1.1256979957558422
-1.1213274540913158
-1.13506635994404
-1.1180454695011524
-1.1326339036663013
-1.110730737742532
-1.122441050695774
-1.1334829012182375
-1.1213159685500609
-1.1144338987375089
-1.1197445995976023
-1.1277670955692334
-1.1174727047278281
-1.1079113130421177
-1.1232655999091994
-1.1203930923185634
-1.1259629267947433
-1.1255369335270378
-1.1234908231794398
-1.129812262549532
-1.1136928249059372
-1.1167316511106604
-1.117759594704142
-1.1117716615827602
-1.116278726306545
-1.1146425571801277
-1.1285429998754772
-1.12740455741562
-1.1225659321387682
-1.125351690322085
-1.1274602185800662
-1.126839549421216
-1.1237542757238774
-1.1261106479663974
-1.1110144539372775
-1.121521029584194
-1.125888870842511
-1.1151221467391086
-1.1165404120211668
-1.1250996177117807
-1.1356711068170575
-1.1284314137837066
-1.127358659156833
-1.1239468314625372
-1.1347627150225814
-1.1130692803869178
-1.1288184429749304
-1.1223591025079072
-1.1085765741776878
-1.1148953002239046
-1.1288368536362925
-1.113658715951131
-1.1077001632444425
-1.1180439288595974
-1.121271583998555
-1.126440742944119
-1.1208826074693337
-1.1198059423265465
-1.1297856507394797
-1.1220783248287491
-1.1249460892441592
-1.1346069455402836
-1.1214897755841566
-1.1243477018553951
-1.1241017303077931
-1.1222463811425052
-1.113014527714405
-1.1271832894998668
-1.1197421867430903


==> csv1/tfim_set_a.csv <==
iteration,energy
0,-0.7615773069506937
1,0.3512179934813592
2,-1.868926450885347
3,-3.0895143984810907
4,-5.290313658205716
5,-5.627940366565451
6,-6.484440555951228
7,-7.32406321797636
8,-7.891424534192351
9,-7.505693412426488
10,-7.489926134569591
11,-8.067964525023527
12,-8.485585635098154
13,-8.620463821278516
14,-8.51837430016518
15,-8.687551308144775
16,-8.728558511111482
17,-8.748081489619288
18,-8.690098901541363
19,-8.746934879821808
20,-8.980305575523253
21,-8.959660638130492
22,-8.9394430103548
23,-9.047623050809156
24,-9.043400013126773
25,-9.03360633718305
26,-9.107301047160274
27,-9.152611103371207
28,-9.176101875521358
29,-9.216167443506816
30,-9.281279615330767
31,-9.310004741545958
32,-9.344861069002711
33,-9.369003084585415
34,-9.400612906033638
35,-9.39126991330129
36,-9.381421288240889
37,-9.40327739703385
38,-9.415642809810624
39,-9.445954083397199
40,-9.448575281411765
41,-9.4441097969657
42,-9.431265789616244
43,-9.444900304283635
44,-9.502027762553615
45,-9.503812940921101
46,-9.47912150931471
47,-9.502574968491288
48,-9.53416942824002
49,-9.520409575923136
50,-9.52805923072448
51,-9.544193451592195
52,-9.549374448377563
53,-9.551507790089884
54,-9.561713485799045
55,-9.566658290147661
56,-9.569877083947503
57,-9.58368473638214
58,-9.589364240444922
59,-9.582553739688002
60,-9.578545584903141
61,-9.588958667034811
62,-9.597736837081028
63,-9.596639087950976
64,-9.592775906981506
65,-9.592617263211581
66,-9.594598855731943
67,-9.598713920968617
68,-9.600990430707956
69,-9.60236643523566
70,-9.600873915463154
71,-9.600990725345346
72,-9.605972378908362
73,-9.609831288047403
74,-9.609883101774905
75,-9.60949835246453
76,-9.610087230364227
77,-9.611107775190103
78,-9.61132130781949
79,-9.610389017356534
80,-9.606673068797509
81,-9.603210154764225
82,-9.597755808721828
83,-9.588430579435608
84,-9.573205975235211
85,-9.556623440599449
86,-9.555597013745045
87,-9.580033862397437
88,-9.602609873540501
89,-9.605355873146557
90,-9.601177394259814
91,-9.59766076422031
92,-9.592170925698783
93,-9.58822352059784
94,-9.59763755297365
95,-9.61399498373652
96,-9.614795489594629
97,-9.601985005140657
98,-9.596319210732014
99,-9.604493371392127


==> csv1/xxz_set_a.csv <==
iteration,energy
0,-0.6942802940067776
1,-1.2110660900188
2,-1.858398364088694
3,-2.68317201973473
4,-3.8451302396873417
5,-4.372381708632721
6,-6.677460817714784
7,-7.595738270914357
8,-9.54277517736132
9,-10.012110559294802
10,-10.252772291235377
11,-10.265303970791933
12,-10.399028256876385
13,-10.987141948924586
14,-11.112237979937039
15,-11.114580125115033
16,-11.33282278759258
17,-11.454655464239899
18,-11.665633063977253
19,-11.87434299158239
20,-12.011399391079106
21,-12.107827131549373
22,-12.069743786394259
23,-12.045622061212038
24,-12.156541302254945
25,-12.221174858063286
26,-12.324684267119892
27,-12.324451366062387
28,-12.261323196648368
29,-12.31578411476565
30,-12.339019500457287
31,-12.41791629150936
32,-12.454493222685407
33,-12.455849120742474
34,-12.489140020861855
35,-12.512262074128156
36,-12.52746642771545
37,-12.540701971446644
38,-12.557303398266034
39,-12.595826600931675
40,-12.607754952662567
41,-12.608679407869808
42,-12.612388595649687
43,-12.619819192388185
44,-12.632223827605177
45,-12.64943271911102
46,-12.653164549035225
47,-12.633050172997693
48,-12.584669705549885
49,-12.54005083885015
50,-12.546302282191709
51,-12.64267034784861
52,-12.681484214587204
53,-12.63334956997085
54,-12.6194488376044
55,-12.682161384910279
56,-12.675921145669175
57,-12.656608158200147
58,-12.69233284362121
59,-12.693659596353836
60,-12.670189762381389
61,-12.70113158379524
62,-12.697042107917126
63,-12.68615629736577
64,-12.705629519041686
65,-12.699138486542017
66,-12.696725129506603
67,-12.710213236255832
68,-12.701273575793543
69,-12.705294344885944
70,-12.710739515366106
71,-12.706345281635956
72,-12.71184720060319
73,-12.71129260570595
74,-12.70891159189584
75,-12.714797478381406
76,-12.712999083466732
77,-12.711716433139491
78,-12.716776508201969
79,-12.71497298866069
80,-12.713239256528713
81,-12.717263707101862
82,-12.716961709114878
83,-12.715547477495576
84,-12.717850750210102
85,-12.717550089957745
86,-12.71646401812387
87,-12.71801098951085
88,-12.719080666276485
89,-12.718112014278365
90,-12.718140049574377
91,-12.719427156619858
92,-12.719402681174014
93,-12.718645776886882
94,-12.719048303396903
95,-12.71961118274755
96,-12.719075814802848
97,-12.717648968069831
98,-12.715693534939339
99,-12.71149320297516

